SLO beyond the Hardware Isolation Limits

Performance isolation is a keystone for SLO guarantees with shared resources in cloud and datacenter environments. To meet SLO requirements, the state of the art relies on hardware QoS support (e.g., Intel RDT) to allocate shared resources such as last-level caches and memory bandwidth for co-located latency-critical applications. As a result, the number of latency-critical applications that can be deployed on a physical machine is bounded by the hardware allocation capability. Unfortunately, such hardware capability is very limited. For example, Intel Xeon E5 v3 processors support at most four partitions for last-level caches, i.e., at most four applications can have dedicated resource allocation. This paper discusses the feasibility and unexplored challenges of providing SLO guarantees beyond the limits of hardware capability. We present CoCo to show the feasibility and the benefits. CoCo schedules applications to time-share interference-free partitions as a transparent software layer. Our evaluation shows that CoCo outperforms non-partitioned and round-robin approaches by up to 9x and 1.2x.

==> note.txt <==
Previous work only uses CAT and MBA to partition compute resources
One partition assigned to one process **statically** // PARTIES, HERECLES, CLITE
- Each partition (class) is associated with a process <-- 
- Adding/removing resource (LLC, memory bandwidth) in each partition

way-partition, 20ways
=> 12 partitions for 10 applications 
   12/100% LLC, each 3 partitions have the class
2 2 2 14-ways

100% llc

4 classes A B C D
A 10% B 5% C 10% D 10%
35% 

65% LC jobs - fully

E.g., 2 apps, A and B on one machine
P1 - 50%, P2 - 30%

==> Previous work

does not share classes

Delta: classes -- resources --> shared

==> Vision

Sharability --[enable]--> "4 LC services on one machine?" [4 classes 3 class LC | 1 class BE jobs]

==> Viewpoint

- share the class at the same time, interference
    - 1 llc-intensive, 1 memory-bandwidth intensive
    - 1 class, A B, 
- at non-overlapping times
    - CoCo
    - 1 class, A and B

                C1, C2, C3, C4     100% cache capcity -> max load retain to SLO
100 tasks ->     1, 1, 1, 97
100 tasks -> t1: A, B, C, 97 P
             t2: D, E, F, 97 P



1. Introduction
2. Background
3. Problem and Challenges
4. CoCo
5. Evaluation
6. Conclusion


===

SLO beyond the hardware boundary

1. SLO guarantee is achieved by reservation/isolation. The idea is that the target workload would not be interfered by noisy neighbors, thus achieving predictable performance.
2. This is achieved by hardware or even physical isolation. Google and FB choose to run LC jobs with dedicated machines (FB even chooses wimpy machines for their infra, because of this). This results in significant resource waste in modern data centers.
3. Modern architecture features such as CAT and MBA enable fine-grained resource isolation capabilities based on the CLOS allocation primitive.
4. There have been research efforts leveraging CAT/MBA for fine-grained allocation with SLO guarantee (cite and praise them).
5. However, such SLO guarantee is fundamentally limited by the hardware isolation support (e.g., at most 3 LC jobs can be run at the same time no matter how many cores/memory you have).
6. The current hardware support cannot accommodate the needs of modern computing paradigms (e.g., deployment scale required by serverless and FaaS).
7. We advocate that SLO guarantee should not be limited by the hardware limits, especially given that existing hardware features (e.g., CAT/MBA) does not provide sufficient capability. Bring your pathological example here.
8. We explore the feasibility and the benefit of providing SLO guarantee beyond the hardware limit (four CLOS). // Seriously, we’d better not wait for hardware upgrades (and hardware support can never catch up with software ambition).
9. We demonstrate the feasibility and the benefits by designing CoCo... your amazing solution,
10. Blah blah blah
